The screening of the 11.3 micron SiC feature by carbonaceous mantles in circumstellar shells

Silicon carbide, a refractory material, condenses near the photospheres of C-rich AGB stars, giving rise to a conspicuous emission feature at 11.3 mu. In the presence of a stellar wind, the SiC grains are carried outwards to colder regions, where less refractory carbonaceous material can condense, either by itself or in mantles upon SiC grains. Enough carbon can condense on the latter that their specific feature is completely veiled. Thus may be explained a) the coexistence of the SiC feature protruding above a carbonaceous continuum, with a range of contrasts, corresponding to various volume ratios of mantle to core; b) the ultimate disappearance of the 11.3-$\mu$m feature from the interstellar medium, where the mantle has become completely opaque due to the much higher cosmic abundance of carbon.

==> abstract.txt <==
Silicon carbide, a refractory material, condenses near the photospheres of C-rich AGB stars, giving rise to a conspicuous emission feature at 11.3 mu. In the presence of a stellar wind, the SiC grains are carried outwards to colder regions, where less refractory carbonaceous material can condense, either by itself or in mantles upon SiC grains. Enough carbon can condense on the latter that their specific feature is completely veiled. Thus may be explained a) the coexistence of the SiC feature protruding above a carbonaceous continuum, with a range of contrasts, corresponding to various volume ratios of mantle to core; b) the ultimate disappearance of the 11.3-$\mu$m feature from the interstellar medium, where the mantle has become completely opaque due to the much higher cosmic abundance of carbon.

